On the qubit routing problem

We introduce a new architecture-agnostic methodology for mapping abstract quantum circuits to realistic quantum computing devices with restricted qubit connectivity, as implemented by Cambridge Quantum Computing's tket compiler. We present empirical results showing the effectiveness of this method in terms of reducing two-qubit gate depth and two-qubit gate count, compared to other implementations.

==> circuits.tikzstyles <==
\tikzstyle{box}=[rectangle,fill=white,draw=black,thin]

\tikzstyle{H box}=[box,execute at end node={$H$}]

\tikzstyle{Z box}=[box,execute at end node={$Z$}]
\tikzstyle{Zp box}=[box,execute at end node={$Z_\pi$}]
\tikzstyle{Zpp box}=[box,execute at end node={$Z_\frac{\pi}{2}$}]
\tikzstyle{Za box}=[box,execute at end node={$Z_\alpha$}]
\tikzstyle{Zb box}=[box,execute at end node={$Z_\beta$}]

\tikzstyle{X box}=[box,execute at end node={$X$}]
\tikzstyle{Xp box}=[box,execute at end node={$X_\pi$}]
\tikzstyle{Xpp box}=[box,execute at end node={$X_\frac{\pi}{2}$}]
\tikzstyle{Xa box}=[box,execute at end node={$X_\alpha$}]
\tikzstyle{Xb box}=[box,execute at end node={$X_\beta$}]

\tikzstyle{keto box}=[execute at end node={$\ket{0}$}]
\tikzstyle{keti box}=[execute at end node={$\ket{1}$}]
\tikzstyle{ketp box}=[execute at end node={$\ket{\!+\!}$}]
\tikzstyle{ketm box}=[execute at end node={$\ket{\!-\!}$}]


\tikzstyle{Mx box}=[box,execute at end node={$M_{X}$}]
\tikzstyle{Mo box}=[box,execute at end node={$M_{\pm}$}]
\tikzstyle{Ma box}=[box,execute at end node={$M_{\pm\alpha}$}]
\tikzstyle{Mb box}=[box,execute at end node={$M_{\pm\beta}$}]


\tikzstyle{ctrl vertex}=[circle,fill=black,minimum size=2.0mm,inner sep=0.3mm]
\tikzstyle{target vertex}=[oplus,draw=black,thick,minimum size=4.0mm,inner sep=0]
\tikzstyle{swap vertex}=[times,draw=black,thick,minimum size=4.0mm,inner sep=0]

\tikzstyle{ellipses}=[execute at end node={\small{...}}]


==> image/circ.tikz <==
\begin{tikzpicture}[scale=1.000000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.500000) rectangle (474.000000, 52.500000);
% Drawing wires
% Line 2: q1 q1 W
\draw[color=black] (0.000000,45.000000) -- (474.000000,45.000000);
% Line 3: q2 q2 W
\draw[color=black] (0.000000,30.000000) -- (474.000000,30.000000);
% Line 4: q3 q3 W
\draw[color=black] (0.000000,15.000000) -- (474.000000,15.000000);
% Line 5: q4 q4 W
\draw[color=black] (0.000000,0.000000) -- (474.000000,0.000000);
% Done with wires; drawing gates
% Line 7: q1 H
\begin{scope}
\draw[fill=white] (12.000000, 45.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (12.000000, 45.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (12.000000, 45.000000) node {$H$};
\end{scope}
% Line 8: q3 H
\begin{scope}
\draw[fill=white] (12.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (12.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (12.000000, 15.000000) node {$H$};
\end{scope}
% Line 9: q1 +q3
\draw (33.000000,45.000000) -- (33.000000,15.000000);
\filldraw (33.000000, 45.000000) circle(1.500000pt);
\begin{scope}
\draw[fill=white] (33.000000, 15.000000) circle(3.000000pt);
\clip (33.000000, 15.000000) circle(3.000000pt);
\draw (30.000000, 15.000000) -- (36.000000, 15.000000);
\draw (33.000000, 12.000000) -- (33.000000, 18.000000);
\end{scope}
% Line 10: q1 H
\begin{scope}
\draw[fill=white] (54.000000, 45.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (54.000000, 45.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (54.000000, 45.000000) node {$H$};
\end{scope}
% Line 11: q3 H
\begin{scope}
\draw[fill=white] (54.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (54.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (54.000000, 15.000000) node {$H$};
\end{scope}
% Line 12: TOUCH
% Line 13: q2 +q4
\draw (75.000000,30.000000) -- (75.000000,0.000000);
\filldraw (75.000000, 30.000000) circle(1.500000pt);
\begin{scope}
\draw[fill=white] (75.000000, 0.000000) circle(3.000000pt);
\clip (75.000000, 0.000000) circle(3.000000pt);
\draw (72.000000, 0.000000) -- (78.000000, 0.000000);
\draw (75.000000, -3.000000) -- (75.000000, 3.000000);
\end{scope}
% Line 14: TOUCH
% Line 15: q2 H
\begin{scope}
\draw[fill=white] (96.000000, 30.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (96.000000, 30.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (96.000000, 30.000000) node {$H$};
\end{scope}
% Line 16: q3 H
\begin{scope}
\draw[fill=white] (96.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (96.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (96.000000, 15.000000) node {$H$};
\end{scope}
% Line 17: +q2 q3
\draw (117.000000,30.000000) -- (117.000000,15.000000);
\begin{scope}
\draw[fill=white] (117.000000, 30.000000) circle(3.000000pt);
\clip (117.000000, 30.000000) circle(3.000000pt);
\draw (114.000000, 30.000000) -- (120.000000, 30.000000);
\draw (117.000000, 27.000000) -- (117.000000, 33.000000);
\end{scope}
\filldraw (117.000000, 15.000000) circle(1.500000pt);
% Line 18: q2 H
\begin{scope}
\draw[fill=white] (138.000000, 30.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (138.000000, 30.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (138.000000, 30.000000) node {$H$};
\end{scope}
% Line 19: q3 H
\begin{scope}
\draw[fill=white] (138.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (138.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (138.000000, 15.000000) node {$H$};
\end{scope}
% Line 20: TOUCH
% Line 21: q1 X
\begin{scope}
\draw[fill=white] (162.000000, 45.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (162.000000, 45.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (162.000000, 45.000000) node {$X$};
\end{scope}
% Line 23: +q2 q3
\draw (162.000000,30.000000) -- (162.000000,15.000000);
\begin{scope}
\draw[fill=white] (162.000000, 30.000000) circle(3.000000pt);
\clip (162.000000, 30.000000) circle(3.000000pt);
\draw (159.000000, 30.000000) -- (165.000000, 30.000000);
\draw (162.000000, 27.000000) -- (162.000000, 33.000000);
\end{scope}
\filldraw (162.000000, 15.000000) circle(1.500000pt);
% Line 25: q2 H
\begin{scope}
\draw[fill=white] (186.000000, 30.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (186.000000, 30.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (186.000000, 30.000000) node {$H$};
\end{scope}
% Line 26: q3 H
\begin{scope}
\draw[fill=white] (186.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (186.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (186.000000, 15.000000) node {$H$};
\end{scope}
% Line 27: +q2 q3
\draw (207.000000,30.000000) -- (207.000000,15.000000);
\begin{scope}
\draw[fill=white] (207.000000, 30.000000) circle(3.000000pt);
\clip (207.000000, 30.000000) circle(3.000000pt);
\draw (204.000000, 30.000000) -- (210.000000, 30.000000);
\draw (207.000000, 27.000000) -- (207.000000, 33.000000);
\end{scope}
\filldraw (207.000000, 15.000000) circle(1.500000pt);
% Line 28: q2 H
\begin{scope}
\draw[fill=white] (228.000000, 30.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (228.000000, 30.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (228.000000, 30.000000) node {$H$};
\end{scope}
% Line 29: q3 H
\begin{scope}
\draw[fill=white] (228.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (228.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (228.000000, 15.000000) node {$H$};
\end{scope}
% Line 31: +q2 q3
\draw (249.000000,30.000000) -- (249.000000,15.000000);
\begin{scope}
\draw[fill=white] (249.000000, 30.000000) circle(3.000000pt);
\clip (249.000000, 30.000000) circle(3.000000pt);
\draw (246.000000, 30.000000) -- (252.000000, 30.000000);
\draw (249.000000, 27.000000) -- (249.000000, 33.000000);
\end{scope}
\filldraw (249.000000, 15.000000) circle(1.500000pt);
% Line 34: q1 +q3
\draw (267.000000,45.000000) -- (267.000000,15.000000);
\filldraw (267.000000, 45.000000) circle(1.500000pt);
\begin{scope}
\draw[fill=white] (267.000000, 15.000000) circle(3.000000pt);
\clip (267.000000, 15.000000) circle(3.000000pt);
\draw (264.000000, 15.000000) -- (270.000000, 15.000000);
\draw (267.000000, 12.000000) -- (267.000000, 18.000000);
\end{scope}
% Line 35: q2 +q4
\draw (273.000000,30.000000) -- (273.000000,0.000000);
\filldraw (273.000000, 30.000000) circle(1.500000pt);
\begin{scope}
\draw[fill=white] (273.000000, 0.000000) circle(3.000000pt);
\clip (273.000000, 0.000000) circle(3.000000pt);
\draw (270.000000, 0.000000) -- (276.000000, 0.000000);
\draw (273.000000, -3.000000) -- (273.000000, 3.000000);
\end{scope}
% Line 36: q2 X
\begin{scope}
\draw[fill=white] (294.000000, 30.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (294.000000, 30.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (294.000000, 30.000000) node {$X$};
\end{scope}
% Line 37: q3 X
\begin{scope}
\draw[fill=white] (294.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (294.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (294.000000, 15.000000) node {$X$};
\end{scope}
% Line 40: q2 +q3
\draw (315.000000,30.000000) -- (315.000000,15.000000);
\filldraw (315.000000, 30.000000) circle(1.500000pt);
\begin{scope}
\draw[fill=white] (315.000000, 15.000000) circle(3.000000pt);
\clip (315.000000, 15.000000) circle(3.000000pt);
\draw (312.000000, 15.000000) -- (318.000000, 15.000000);
\draw (315.000000, 12.000000) -- (315.000000, 18.000000);
\end{scope}
% Line 42: q2 H
\begin{scope}
\draw[fill=white] (336.000000, 30.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (336.000000, 30.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (336.000000, 30.000000) node {$H$};
\end{scope}
% Line 43: q3 H
\begin{scope}
\draw[fill=white] (336.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (336.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (336.000000, 15.000000) node {$H$};
\end{scope}
% Line 44: q2 +q3
\draw (357.000000,30.000000) -- (357.000000,15.000000);
\filldraw (357.000000, 30.000000) circle(1.500000pt);
\begin{scope}
\draw[fill=white] (357.000000, 15.000000) circle(3.000000pt);
\clip (357.000000, 15.000000) circle(3.000000pt);
\draw (354.000000, 15.000000) -- (360.000000, 15.000000);
\draw (357.000000, 12.000000) -- (357.000000, 18.000000);
\end{scope}
% Line 45: q2 H
\begin{scope}
\draw[fill=white] (378.000000, 30.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (378.000000, 30.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (378.000000, 30.000000) node {$H$};
\end{scope}
% Line 46: q3 H
\begin{scope}
\draw[fill=white] (378.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (378.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (378.000000, 15.000000) node {$H$};
\end{scope}
% Line 48: q2 +q3
\draw (399.000000,30.000000) -- (399.000000,15.000000);
\filldraw (399.000000, 30.000000) circle(1.500000pt);
\begin{scope}
\draw[fill=white] (399.000000, 15.000000) circle(3.000000pt);
\clip (399.000000, 15.000000) circle(3.000000pt);
\draw (396.000000, 15.000000) -- (402.000000, 15.000000);
\draw (399.000000, 12.000000) -- (399.000000, 18.000000);
\end{scope}
% Line 49: TOUCH
% Line 50: q1 H
\begin{scope}
\draw[fill=white] (420.000000, 45.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (420.000000, 45.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (420.000000, 45.000000) node {$H$};
\end{scope}
% Line 51: q3 H
\begin{scope}
\draw[fill=white] (420.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (420.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (420.000000, 15.000000) node {$H$};
\end{scope}
% Line 52: q1 +q3
\draw (441.000000,45.000000) -- (441.000000,15.000000);
\filldraw (441.000000, 45.000000) circle(1.500000pt);
\begin{scope}
\draw[fill=white] (441.000000, 15.000000) circle(3.000000pt);
\clip (441.000000, 15.000000) circle(3.000000pt);
\draw (438.000000, 15.000000) -- (444.000000, 15.000000);
\draw (441.000000, 12.000000) -- (441.000000, 18.000000);
\end{scope}
% Line 53: q1 H
\begin{scope}
\draw[fill=white] (462.000000, 45.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (462.000000, 45.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (462.000000, 45.000000) node {$H$};
\end{scope}
% Line 54: q3 H
\begin{scope}
\draw[fill=white] (462.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (462.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (462.000000, 15.000000) node {$H$};
\end{scope}
% Done with gates; drawing ending labels
% Done with ending labels; drawing cut lines and comments
% Done with comments
\end{tikzpicture}

